Robust conditional dimension reduction for dissimilarity data

Conditional dimension reduction (cDR) learns low-dimensional latent coordinates while accounting for observed covariates that represent known sources of variation in the data. Conditional Multidimensional Scaling (cMDS) is a cDR technique that works directly with dissimilarity data. Its standard squared-stress formulation, however, is sensitive to contaminated dissimilarity, since outliers can dominate the objective and distort the learned configuration. We proposed Robust Conditional Multidimensional Scaling (rcMDS) by replacing the squared-stress criterion with a Fair M-estimation objective. We developed a reweighted conditional SMACOF algorithm to optimize this objective. The proposed algorithm admits computationally tractable updates, and its stabilized objective values decrease monotonically and converge to a finite limit. Experiments on synthetic and real data show that the pro

==> csv/car_final1.csv <==
contamination,cmds_corr_avg,lcmds_corr_avg,cmds_ss_avg,lcmds_ss_avg,cmds_it,lcmds_it,cmds_corr_err,lcmds_corr_err,cmds_ss_err,lcmds_ss_err,cmds_it_err,lcmds_it_err
0,0.976924906,0.977292584,0.044214139,0.044304133,1149.3,1575.2,0.010731904,0.0103504,0.010562757,0.010730872,754.6470919,905.2335242
1,0.709272095,0.971884001,0.480170506,0.051903906,2396.2,1331.8,0.085896799,0.015852665,0.125375681,0.014669537,1467.016534,417.6236477
2,0.623723773,0.96992571,0.592146308,0.055618345,1929,1487.4,0.083619454,0.015460348,0.107774532,0.015578327,1376.224949,590.6522195
3,0.542084053,0.94533126,0.697439704,0.087838877,2395.1,2216,0.05898679,0.056264403,0.062253241,0.070225409,1013.227346,1959.40263
4,0.505298104,0.955701605,0.7399299,0.074868559,3387.5,2010.3,0.054970107,0.029404325,0.055167177,0.030901727,2344.167194,1608.437202
5,0.473998772,0.962510389,0.777814218,0.069550453,3087.8,1488.2,0.054660219,0.016058459,0.05247422,0.016942622,2107.322514,380.1177595
6,0.436188958,0.940867311,0.809566,0.102014947,3525.3,1926.7,0.075094358,0.043304656,0.063036517,0.057683382,2972.687899,1297.82956
7,0.406253567,0.930680805,0.834081458,0.113363194,2632.4,1935.7,0.067065828,0.072584239,0.0539739,0.08780318,1959.564305,652.4359568
8,0.397059095,0.927150404,0.843129554,0.124096098,2134,2276.9,0.054826497,0.043534586,0.043526918,0.06426195,1978.717317,1367.924823
9,0.373059826,0.868938799,0.856741524,0.209061672,2323.6,2213.1,0.088116176,0.112967471,0.065034678,0.155973351,1542.450014,481.0933035
10,0.372213769,0.889322698,0.859441393,0.190207961,2560,3070.9,0.082579263,0.076054622,0.05992557,0.110505636,2246.875262,1467.361536


==> csv/car_final2.csv <==
contamination,cmds_corr_avg,lcmds_corr_avg,cmds_ss_avg,lcmds_ss_avg,cmds_it,lcmds_it,cmds_corr_err,lcmds_corr_err,cmds_ss_err,lcmds_ss_err,cmds_it_err,lcmds_it_err
0,0.977462912,0.977301086,0.042295499,0.042538828,516.5,1343.4,0.010450522,0.008841144,0.014537026,0.012268876,187.6173707,979.7989817
1,0.625648996,0.963270004,0.579522645,0.066799789,1387.5,1175.5,0.138066114,0.034408839,0.175690788,0.057301427,557.1060641,421.4096054
2,0.527730574,0.965556145,0.693446945,0.06301048,1634.2,1057.3,0.154568764,0.021689161,0.158048975,0.034224321,794.8661383,198.646
3,0.421371762,0.912173966,0.804311498,0.136962387,2262.6,1313.3,0.11054027,0.147748935,0.08807514,0.195637901,1977.48253,493.7349829
4,0.372182093,0.965195838,0.845470869,0.065867687,1779.3,1190.2,0.116292169,0.018069613,0.079181199,0.029418075,740.6662241,263.9540364
5,0.302503851,0.955860643,0.892441202,0.081238434,4664.3,1283.4,0.116051829,0.026910454,0.074529893,0.044040005,4088.536224,386.1373388
6,0.268443618,0.954882991,0.922885312,0.084541379,2742.6,1430.7,0.039524362,0.022517001,0.024875639,0.037447274,2759.79058,385.1712606
7,0.267682791,0.887851817,0.918398839,0.179304175,1658.8,2247.5,0.090002425,0.132927637,0.051193555,0.181713918,827.0637218,1376.069786
8,0.236396654,0.923976356,0.93829821,0.132830768,2512.5,1480.4,0.072972236,0.065412949,0.033903802,0.090931024,2309.959415,393.0067005
9,0.2567725,0.928284857,0.924307496,0.131792787,1789,1693.7,0.098456502,0.048842696,0.048685291,0.084338542,1697.535534,505.8432014
10,0.25968206,0.841527532,0.928241324,0.256453116,1553,2644.2,0.077345329,0.169824163,0.042171255,0.237664555,1169.138809,2389.186975


==> csv/car_final3.csv <==
contamination,cmds_corr_avg,lcmds_corr_avg,cmds_ss_avg,lcmds_ss_avg,cmds_it,lcmds_it,cmds_corr_err,lcmds_corr_err,cmds_ss_err,lcmds_ss_err,cmds_it_err,lcmds_it_err
0,0.970997725,0.97248171,0.056829578,0.054078398,439.9,720.6,0.019259614,0.014941561,0.036661225,0.028713662,150.7370411,203.0638652
1,0.43899759,0.969722954,0.764533983,0.05933444,791.4,780.4,0.217937637,0.018347013,0.203512933,0.035119438,928.9761628,216.2730784
2,0.218469,0.967302868,0.920579197,0.063862822,1174.6,883.3,0.187652455,0.022665164,0.109940865,0.043076935,1213.609511,408.5040595
3,0.184682616,0.951880033,0.944341443,0.092158448,701.1,843.4,0.154743117,0.044296409,0.080453294,0.081776199,553.5289714,361.0439185
4,0.247283273,0.883024634,0.918824555,0.160311627,611.4,1036.3,0.149169656,0.258103917,0.070871738,0.290816174,349.7529922,674.6485587
5,0.181122644,0.960277084,0.959684905,0.077208195,877.4,939,0.091346004,0.027074515,0.033873355,0.050945972,847.4744441,456.8269792
6,0.122047028,0.950200797,0.979806148,0.095984422,1074.7,1175.6,0.076727328,0.035496838,0.019666189,0.066127976,662.2037367,637.0998875
7,0.148440329,0.924145218,0.965914215,0.139199898,1716.8,1078.8,0.115716383,0.086639219,0.043877595,0.146888501,2021.350363,501.1351115
8,0.1878245,0.91593361,0.957500844,0.14681973,1241,1210.3,0.089573763,0.125812436,0.02716538,0.192886617,1583.192415,622.2145128
9,0.13736081,0.824430077,0.970436383,0.271747581,1268.7,1312.3,0.109013888,0.23230121,0.049077977,0.308153696,969.4785597,950.3694077
10,0.192671131,0.848401189,0.942146571,0.236181301,862.3,1264.3,0.151771991,0.221194036,0.070099659,0.302484401,285.2172856,514.3649915


==> csv/eta.csv <==
eta_alpha,avg_ss_case1,avg_ss_case2,avg_ss_case3,avg_iter_case1,avg_iter_case2,avg_iter_case3
1.00E-06,0.334369136,0.213023972,0.085587301,10000,10000,10000
3.00E-06,0.327773743,0.208552832,0.084576343,10000,10000,10000
1.00E-05,0.321920713,0.205407748,0.081938778,10000,10000,9924.090909
3.00E-05,0.316697635,0.204083983,0.080382402,10000,9974.636364,9363.036364
1.00E-04,0.312611623,0.202648144,0.078854061,9923.854545,9379.818182,6210.481818
3.00E-04,0.312461411,0.202936842,0.078827011,8437.890909,7102.645455,4297.890909
0.001,0.311371125,0.202335102,0.07854714,5253.027273,4120.472727,2488.345455
0.003,0.311471376,0.202953068,0.078138354,2866.936364,2342.463636,1373.336364
0.01,0.311712306,0.202443276,0.077625586,1576.309091,1368.063636,767.2272727
0.03,0.311446361,0.202066304,0.078251219,1078.109091,899.0181818,506.9818182
0.1,0.311782072,0.20256144,0.079791716,620.5818182,607.3454545,396.5636364
0.3,0.31469541,0.205489219,0.082720693,545.4636364,432.7727273,262.8727273
1,0.321393216,0.209194083,0.086620858,433.0909091,288.5454545,168.4909091
3,0.327390326,0.213008111,0.088596549,260.2454545,224.8818182,126.2181818


==> csv/face.csv <==
contamination,pu_c,pu_l,puar_c,puar_l,puts_c,puts_l,arts_c,arts_l,ar_c,ar_l,ts_c,ts_l,ts_c_sd,ts_l_sd,ar_c_sd,ar_l_sd,arts_c_sd,arts_l_sd,puts_c_sd,puts_l_sd,puar_c_sd,puar_l_sd,pu_c_sd,pu_l_sd
0,0.2211617,0.242435,0.08881623,0.1943089,0.1922532,0.2454942,0.05035357,0.05982821,0.0932484,0.07949363,0.2236797,0.2114097,0.03871195,0.02374008,0.005051872,0.009254732,5.77E-05,1.40E-06,0.003189983,0.00049561,0.04447804,0.04935463,0.000192696,0.00902415
1,0.2811468,0.2456592,0.23714046,0.1436168,0.2516326,0.2311625,0.20107937,0.06050137,0.2018998,0.09326837,0.2442704,0.2193691,0.08545871,0.03068155,0.089124479,0.021971908,1.20E-01,4.19E-03,0.080806634,0.01920797,0.07853434,0.0823242,0.063027719,0.01060009
2,0.3648699,0.2517034,0.3042717,0.1670485,0.3349797,0.2393678,0.2472504,0.06150471,0.3077654,0.10742699,0.3335455,0.2297515,0.16072599,0.04349805,0.149600377,0.066233388,1.64E-01,6.04E-03,0.116396643,0.01202753,0.13101577,0.06950533,0.115947381,0.01615174
3,0.4317623,0.2733269,0.40308847,0.1884708,0.416489,0.2182273,0.40063931,0.06290535,0.3918898,0.1111203,0.409383,0.2263673,0.18203232,0.07071878,0.191484481,0.030371212,1.71E-01,5.25E-03,0.115854521,0.04379915,0.1255149,0.10197218,0.153225108,0.05708759
4,0.4876073,0.2822617,0.45285629,0.1862588,0.4498016,0.2179419,0.5177936,0.06386136,0.4399037,0.16092903,0.4783471,0.2228043,0.13492286,0.06074544,0.145253202,0.092442207,1.32E-01,5.74E-03,0.079413006,0.05975745,0.10344412,0.10164361,0.131867557,0.0584895
5,0.4876073,0.2822617,0.45285629,0.1862588,0.4498016,0.2179419,0.5177936,0.06386136,0.4399037,0.16092903,0.4783471,0.2228043,0.13492286,0.06074544,0.145253202,0.092442207,1.32E-01,5.74E-03,0.079413006,0.05975745,0.10344412,0.10164361,0.131867557,0.0584895
6,0.5488121,0.3168828,0.48974385,0.2040002,0.5262112,0.2356463,0.51328114,0.12939129,0.5021129,0.14381233,0.5108465,0.2628216,0.14718031,0.12004491,0.142924802,0.066443665,1.03E-01,1.46E-01,0.115854044,0.03240388,0.13876409,0.09163527,0.115306267,0.10923649
7,0.6039082,0.2925573,0.53686689,0.2004127,0.5818485,0.2688307,0.56602949,0.11532621,0.5366069,0.17452092,0.5978206,0.2890712,0.15453026,0.14446495,0.099161326,0.072294634,1.13E-01,1.54E-01,0.080869329,0.12890686,0.08624874,0.08768682,0.117016609,0.06353296
8,0.613689,0.340506,0.57490795,0.2407148,0.6035905,0.2717926,0.55819094,0.1591555,0.5477975,0.16150093,0.5974421,0.2546177,0.14870282,0.06753881,0.118666049,0.073360047,1.54E-01,1.99E-01,0.104359913,0.10051703,0.08468434,0.11609928,0.138321084,0.08472901
9,0.6089511,0.3471677,0.56643836,0.2470856,0.5986703,0.2662732,0.58890994,0.18858248,0.5661313,0.20556454,0.619764,0.2778339,0.12063731,0.11015465,0.131080492,0.131471199,1.55E-01,1.99E-01,0.100019651,0.075934,0.13756756,0.09811941,0.103265403,0.12356664
10,0.6089511,0.3471677,0.56643836,0.2470856,0.5986703,0.2662732,0.58890994,0.18858248,0.5661313,0.20556454,0.619764,0.2778339,0.12063731,0.11015465,0.131080492,0.131471199,1.55E-01,1.99E-01,0.100019651,0.075934,0.13756756,0.09811941,0.103265403,0.12356664


==> csv/iterations.csv <==
cmds5_ss_avg,lcmds5_ss_avg,cmds5_it,lcmds5_it,lcmds10_it,cmds10_it,lcmds10_ss_avg,cmds10_ss_avg,cmds1_it,lcmds1_it,cmds1_ss_avg,lcmds1_ss_avg
0.763933,0.4865669,100,100,100,100,0.41931841,0.8294111,100,100,0.4098252,0.31096427
0.7659606,0.2484621,200,200,200,200,0.25865637,0.8191936,200,200,0.4326606,0.10002162
0.7555431,0.120184,300,300,300,300,0.15061018,0.8184834,300,300,0.3878989,0.10330947
0.7645455,0.179465,400,400,400,400,0.07131426,0.813009,400,400,0.3748062,0.05010241
0.77053,0.1375216,500,500,500,500,0.08038161,0.8174894,500,500,0.3629095,0.05264748
0.7652765,0.13664,600,600,600,600,0.07958521,0.8159404,600,600,0.4022553,0.0622815
0.7758168,0.1157815,700,700,700,694.3,0.06732622,0.8181188,700,700,0.37945,0.04981723
0.7619494,0.1147731,800,800,800,780.5,0.06238092,0.820916,800,800,0.3634691,0.04987159
0.7609354,0.1413853,900,900,900,821.6,0.06142045,0.8187383,900,900,0.3923769,0.04992044
0.7570869,0.1148332,1000,1000,1000,855,0.05969424,0.8237135,1000,1000,0.4110101,0.04992699
0.7557015,0.1148238,1100,1097.9,1100,857.4,0.0596809,0.8230941,1100,1100,0.3716522,0.04998389
0.7825899,0.1148298,1200,1197.6,1200,802.7,0.05966896,0.8108686,1200,1200,0.3716429,0.04994424
0.7601443,0.114826,1300,1290.4,1300,846.5,0.05964921,0.8215355,1300,1300,0.3716536,0.04994922
0.7604827,0.1148861,1400,1365.4,1400,796.1,0.05964658,0.8125244,1400,1400,0.3879158,0.04995398
0.7693055,0.1148274,1500,1449.9,1500,872.9,0.05961717,0.8180217,1500,1500,0.3391424,0.04995493


==> csv/kinship.csv <==
name,cmds_x,cmds_y,lcmds_x,lcmds_y,cmds_g_x,cmds_g_y,lcmds_g_x,lcmds_g_y,o_cmds_x,o_cmds_y,o_lcmds_x,o_lcmds_y,o_cmds_g_x,o_cmds_g_y,o_lcmds_g_x,o_lcmds_g_y
Aunt,-35.722314,-8.00874,-22.918697,-28.114634,-26.533132,-9.153849,-25.345622,-11.051986,-25.636094,-23.13926,-20.745276,-24.904718,-12.293142,-18.602801,17.1034606,-2.938461
Brother,17.17163,-28.27496,13.993293,-27.696071,29.676361,-15.6134,22.304497,-20.495097,18.751587,-21.089415,10.678392,-21.31006,24.038627,-17.908962,11.9522709,-26.930126
Daughter,25.904867,-8.921471,25.031738,8.692211,11.055405,-9.336142,9.099278,-6.592204,24.336404,5.822505,28.272379,8.989475,-1.10186,-4.750213,-9.3110142,-13.0559493
Father,29.631149,5.174429,30.690651,-10.018928,-10.660364,-12.946142,-13.428704,-12.914701,52.038661,-6.808878,32.439273,-10.524973,44.973002,-6.375685,21.3957723,0.8964747
Granddaughter,1.603862,30.715107,-16.467459,28.519117,-9.322384,31.120745,16.706984,29.081078,-14.655405,23.576191,-15.22144,30.411939,-19.200625,23.228794,-27.2462656,18.2076829
Grandfather,-14.26816,33.961882,3.086492,36.99434,10.688514,35.524259,-14.592513,35.153245,-1.727161,33.690534,-3.092101,34.001544,4.158958,33.774475,-0.4771032,36.8324301
Grandmother,-13.42542,33.876389,4.522256,35.773529,10.279068,35.035413,-15.021869,33.237983,-4.23517,34.054157,2.674592,30.95318,-1.3055,32.857102,-1.0320581,36.5602129
Grandson,1.231742,30.936418,-16.681309,27.889945,-8.99976,31.185478,15.919634,30.335561,-10.226524,22.861643,-9.503912,28.555133,-11.841817,24.983272,-26.6092606,20.155789
Mother,31.304395,4.39914,31.749134,-11.243644,-10.760568,-14.455128,-15.641435,-15.572485,28.095956,-10.793773,28.72255,-12.497696,10.861299,-16.233711,19.2308378,-0.9579138
Nephew,-25.879741,-24.021923,-34.774786,-6.943386,-4.87537,-18.144226,4.858425,-10.811857,-54.855915,-21.308258,-42.039524,-10.718697,-46.021144,-22.709996,-12.6823742,-12.9110006
Niece,-26.172916,-23.857165,-35.768654,-5.94748,-5.406475,-18.253158,5.579236,-12.829472,-56.250732,-5.627343,-39.961862,-8.367717,-49.453177,-7.640685,-12.5573129,-14.9483944
Sister,17.472175,-28.086215,13.148031,-26.347444,29.754008,-15.166503,23.163315,-20.500328,13.521259,-25.493603,12.867378,-24.651065,18.68925,-21.235925,9.3582308,-26.1670853
Son,27.018611,-9.568845,26.058679,8.337613,11.519745,-10.266662,12.560726,-7.243393,52.258228,18.720795,33.968608,8.71603,44.420118,18.416688,-7.6883393,-12.449479
Uncle,-35.869879,-8.324047,-21.66937,-29.895168,-26.415049,-9.530683,-26.161952,-9.796343,-21.415095,-24.465296,-19.059058,-28.652376,-5.923991,-17.802353,18.5631557,-2.2941802

